A new class of irreducible pentanomials for polynomial based multipliers in binary fields

We introduce a new class of irreducible pentanomials over $\mathbb{F}_2$ of the form $f(x) = x^{2b+c} + x^{b+c} + x^b + x^c + 1$. Let $m=2b+c$ and use $f$ to define the finite field extension of degree $m$. We give the exact number of operations required for computing the reduction modulo $f$. We also provide a multiplier based on Karatsuba algorithm in $\mathbb{F}_2[x]$ combined with our reduction process. We give the total cost of the multiplier and found that the bit-parallel multiplier defined by this new class of polynomials has improved XOR and AND complexity. Our multiplier has comparable time delay when compared to other multipliers based on Karatsuba algorithm.

==> c-karatsuba.txt <==
Deg	C
1	4
2	4.666666667
3	3.856589227
4	4.888888889
5	4.524668307
6	4.440920928
7	4.02748535
8	4.962962963
9	4.916786932
10	4.94072976
11	4.650450012
12	4.791519949
13	4.598078196
14	4.485154139
15	4.239368327
16	4.987654321
17	5.091437928
18	5.203599503
19	5.05831383
20	5.200768169
21	5.086525874
22	5.008176936
23	4.820276093
24	5.012267481
25	4.953839285
26	4.918342349
27	4.772828516
28	4.780096248
29	4.665796
30	4.576694409
31	4.431467789
32	4.995884774
33	5.142167078
34	5.285824691
35	5.24126486
36	5.387979013
37	5.348627749
38	5.321571799
39	5.209189414
40	5.368348476
41	5.345682158
42	5.332561826
43	5.235250361
44	5.241693122
45	5.158963164
46	5.088840947
47	4.976481347
48	5.155104119
49	5.161112167
50	5.172928
51	5.103522005
52	5.128039116
53	5.068015898
54	5.017036446
55	4.925554081
56	4.973334182
57	4.931349541
58	4.896680751
59	4.818848347
60	4.79853949
61	4.730705695
62	4.670928614
63	4.587717421
64	4.998628258
65	5.136949343
66	5.272811567
67	5.278741566
68	5.412923729
69	5.418176617
70	5.426922743
71	5.373767429
72	5.508622396
73	5.516443091
74	5.527351251
75	5.477142943
76	5.494987762
77	5.449844425
78	5.40969709
79	5.338900831
80	5.478142471
81	5.494099607
82	5.512387423
83	5.471091005
84	5.494802925
85	5.457436925
86	5.424186562
87	5.361116426
88	5.395714437
89	5.366637381
90	5.34115703
91	5.284548889
92	5.266340707
93	5.214802572
94	5.167425475
95	5.103483009
96	5.24888575
97	5.278341412
98	5.309131077
99	5.283471769
100	5.317634745
101	5.294334414
102	5.273901527
103	5.225240102
104	5.266566071
105	5.248625815
106	5.23325048
107	5.188745621
108	5.178644635
109	5.137756978
110	5.099971719
111	5.046827466
112	5.101029424
113	5.093178217
114	5.087377088
115	5.051034052
116	5.049535007
117	5.016099143
118	4.985302521
119	4.938570414
120	4.945423219
121	4.917791469
122	4.892540433
123	4.850102202
124	4.829607473
125	4.790352014
126	4.75367409
127	4.707447996
128	4.999542753
129	5.112589004
130	5.224394373
131	5.248596887
132	5.359036929
133	5.382235105
134	5.406309028
135	5.387519909
136	5.496825708
137	5.519586329
138	5.543180242
139	5.524242827
140	5.549901256
141	5.532362131
142	5.516509339
143	5.479274342
144	5.588292554
145	5.612136463
146	5.636704668
147	5.619378096
148	5.645773735
149	5.629682883
150	5.615120573
151	5.579520605
152	5.609901955
153	5.596700044
154	5.584913794
155	5.551544973
156	5.542700514
157	5.511329705
158	5.48169072
159	5.440766217
160	5.550696397
161	5.578165131
162	5.606159848
163	5.593515721
164	5.622906839
165	5.611183908
166	5.600706136
167	5.569841939
168	5.602369367
169	5.592895673
170	5.584584648
171	5.555447071
172	5.549571495
173	5.522073581
174	5.496029705
175	5.459148102
176	5.497843265
177	5.493009861
178	5.489185633
179	5.463771485
180	5.462086877
181	5.438097669
182	5.415419342
183	5.381565309
184	5.384159388
185	5.363098781
186	5.343263425
187	5.311585954
188	5.29422431
189	5.264194982
190	5.235507577
191	5.200372476
192	5.310925906
193	5.344172498
194	5.377691748
195	5.372995762
196	5.407344882
197	5.403151709
198	5.399813497
199	5.377317004
200	5.413655107
201	5.410833784
202	5.408820901
203	5.387344815
204	5.387051005
205	5.366701741
206	5.347407566
207	5.318047008
208	5.358493744
209	5.358695136
210	5.35961512
211	5.340531579
212	5.342995837
213	5.324915273
214	5.307803704
215	5.280385639
216	5.285984395
217	5.270006723
218	5.25494424
219	5.229066118
220	5.215862549
221	5.191204105
222	5.167563137
223	5.13809101
224	5.185782904
225	5.191565954
226	5.197916513
227	5.183430866
228	5.191029192
229	5.177334318
230	5.16445926
231	5.140907997
232	5.151081541
233	5.139088153
234	5.127872636
235	5.105549906
236	5.095925191
237	5.074632877
238	5.054224595
239	5.027885848
240	5.043008042
241	5.03436997
242	5.026431438
243	5.006598262
244	5.000101326
245	4.981192221
246	4.963099161
247	4.938709744
248	4.935072816
249	4.918030098
250	4.90176291
251	4.878709165
252	4.863999334
253	4.841948881
254	4.820720577
255	4.795699241
256	4.999847584
257	5.085684991
258	5.171001387
259	5.197747543
260	5.282393627
261	5.308590145
262	5.334986288
263	5.332370246
264	5.416230183
265	5.44187744
266	5.46772205
267	5.464672485
268	5.491070519
269	5.488342582
270	5.486137019
271	5.469404509
272	5.552483457
273	5.577819176
274	5.603340838
275	5.600198441
276	5.626245422
277	5.623410319
278	5.621074897
279	5.604336311
280	5.631622461
281	5.629607445
282	5.628072309
283	5.611926835
284	5.611412021
285	5.595923856
286	5.581054944
287	5.558657434
288	5.641153072
289	5.666842101
290	5.692688658
291	5.690326109
292	5.716631601
293	5.71453418
294	5.712887524
295	5.697076016
296	5.724479884
297	5.723107554
298	5.722169161
299	5.706881298
300	5.706868585
301	5.692176199
302	5.678048971
303	5.656544141
304	5.686279267
305	5.686550167
306	5.687221382
307	5.673201525
308	5.674732651
309	5.661262122
310	5.648324521
311	5.627850951
312	5.631146678
313	5.618839582
314	5.607044675
315	5.587416202
316	5.576665646
317	5.557715658
318	5.539335522
319	5.516785406
320	5.598851658
321	5.625964762
322	5.653184904
323	5.653095281
324	5.680656826
325	5.680752442
326	5.681213136
327	5.667970761
328	5.696380641
329	5.697022763
330	5.698017835
331	5.685160613
332	5.68691433
333	5.674538491
334	5.662632642
335	5.643627168
336	5.673882232
337	5.675809295
338	5.678064681
339	5.666189731
340	5.669155382
341	5.657728321
342	5.646747324
343	5.628537448
344	5.632970606
345	5.622501615
346	5.612462978
347	5.594943177
348	5.585784511
349	5.568832093
350	5.552362127
351	5.531932177
352	5.565745135
353	5.57026942
354	5.575076741
355	5.565275561
356	5.570703718
357	5.561287462
358	5.552272473
359	5.535805784
360	5.542529198
361	5.533949579
362	5.525757818
363	5.509887269
364	5.502491816
365	5.487130258
366	5.472209482
367	5.45324594
368	5.462533678
369	5.455652956
370	5.449134162
371	5.434507612
372	5.428735409
373	5.414582568
374	5.400847879
375	5.382865731
376	5.378591117
377	5.365404359
378	5.352621886
379	5.33532866
380	5.323360962
381	5.306589172
382	5.290245878
383	5.27142858
384	5.352125699
385	5.381356866
386	5.410632813
387	5.414300546
388	5.443767606
389	5.447518297
390	5.451518145
391	5.442678107
392	5.472665596
393	5.476726565
394	5.481029986
395	5.472389746
396	5.477221969
397	5.468905364
398	5.460925787
399	5.446339661
400	5.477518416
401	5.482376325
402	5.487462664
403	5.479409913
404	5.48499731
405	5.477249681
406	5.469825141
407	5.45570291
408	5.462338367
409	5.455256561
410	5.44848831
411	5.434833017
412	5.428709153
413	5.41546073
414	5.402568866
415	5.386060732
416	5.41963765
417	5.426202773
418	5.432969639
419	5.426254022
420	5.433468906
421	5.427022104
422	5.420871461
423	5.407862522
424	5.416022397
425	5.410170684
426	5.404606772
427	5.392011229
428	5.387040772
429	5.37481747
430	5.362925163
431	5.347355401
432	5.357411225
433	5.352789339
434	5.348438874
435	5.336726485
436	5.332938
437	5.321575846
438	5.31053034
439	5.295648963
440	5.292993904
441	5.282351127
442	5.272016029
443	5.257639802
444	5.247926226
445	5.23394239
446	5.220286303
447	5.204434576
448	5.242159663
449	5.251818483
450	5.26163464
451	5.257443062
452	5.26761824
453	5.263634166
454	5.259900056
455	5.249062606
456	5.260008507
457	5.256498841
458	5.253232667
459	5.242716384
460	5.239955657
461	5.229751306
462	5.219833312
463	5.206146948
464	5.218660462
465	5.216152604
466	5.213875416
467	5.204067584
468	5.202271136
469	5.192758226
470	5.18352033
471	5.170379445
472	5.169558044
473	5.160656275
474	5.152022291
475	5.139304891
476	5.131213325
477	5.118834752
478	5.106743982
479	5.092453931
480	5.107952035
481	5.107397523
482	5.107049884
483	5.098659914
484	5.098747
485	5.090620048
486	5.082746761
487	5.070724728
488	5.071698944
489	5.064122631
490	5.056793573
491	5.045148942
492	5.038322232
493	5.026988879
494	5.015924133
495	5.002552835
496	5.005276191
497	4.9988032
498	4.99256501
499	4.981690923
500	4.975931337
501	4.965351974
502	4.955030728
503	4.942248107
504	4.937445317
505	4.927462079
506	4.917730506
507	4.905358668
508	4.89613275
509	4.884074969
510	4.872279109
511	4.859010138
512	4.999949195
513	5.0624074
514	5.124665044
515	5.147863178
516	5.209842611
517	5.23280221
518	5.255802872
519	5.259352394
520	5.320960653
521	5.343627693
522	5.366336127
523	5.369633018
524	5.392481275
525	5.395838552
526	5.399352239
527	5.393120285
528	5.454262245
529	5.476619551
530	5.499017586
531	5.50208225
532	5.524617724
533	5.52774284
534	5.53102155
535	5.524595924
536	5.547483685
537	5.550810209
538	5.554287237
539	5.547985233
540	5.551788371
541	5.545681567
542	5.539778609
543	5.528893809
544	5.589496321
545	5.611627552
546	5.6337965
547	5.63678757
548	5.659085941
549	5.662134033
550	5.66532863
551	5.658899877
552	5.681532018
553	5.68477191
554	5.688155447
555	5.681845322
556	5.685540446
557	5.679417417
558	5.673489528
559	5.662627596
560	5.686015108
561	5.689738332
562	5.693599184
563	5.687631368
564	5.691791927
565	5.686003364
566	5.680404079
567	5.669806274
568	5.67459428
569	5.66919647
570	5.663983896
571	5.653655303
572	5.648823436
573	5.638731831
574	5.628849567
575	5.616300667
576	5.67630911
577	5.698474686
578	5.720670687
579	5.723999532
580	5.746306734
581	5.749682397
582	5.753189811
583	5.747233723
584	5.769833739
585	5.773375842
586	5.777047281
587	5.77119261
588	5.775145547
589	5.769459311
590	5.763950536
591	5.753599516
592	5.776869926
593	5.780839776
594	5.784933848
595	5.779381357
596	5.783746812
597	5.778356106
598	5.773137845
599	5.763019723
600	5.767954901
601	5.762918356
602	5.758050771
603	5.748176282
604	5.743656351
605	5.733998025
606	5.724531263
607	5.712461571
608	5.737120091
609	5.742031805
610	5.747057666
611	5.742215104
612	5.747492359
613	5.742798073
614	5.738266244
615	5.728728207
616	5.734536093
617	5.73016954
618	5.72596226
619	5.716648014
620	5.712769197
621	5.703658211
622	5.694729218
623	5.683151762
624	5.690036525
625	5.686354399
626	5.68282521
627	5.673994057
628	5.670781141
629	5.662144783
630	5.653684893
631	5.642481787
632	5.639909485
633	5.631674539
634	5.623612559
635	5.612688508
636	5.604976338
637	5.594270972
638	5.583749388
639	5.571693866
640	5.630883824
641	5.653474574
642	5.676083134
643	5.680439143
644	5.703127446
645	5.707511249
646	5.71200146
647	5.707341218
648	5.730251527
649	5.734755195
650	5.739363546
651	5.734770835
652	5.739608809
653	5.735151002
654	5.730840215
655	5.721861582
656	5.745294573
657	5.750124113
658	5.755054632
659	5.750686384
660	5.755839174
661	5.751601093
662	5.747506352
663	5.738696945
664	5.744319162
665	5.740369063
666	5.736559697
667	5.727945528
668	5.724426451
669	5.71599101
670	5.707716322
671	5.696953777
672	5.721491444
673	5.727061166
674	5.732724463
675	5.728907773
676	5.734778605
677	5.731082271
678	5.727521855
679	5.719159741
680	5.725471066
681	5.722043425
682	5.718749299
683	5.710568126
684	5.707549954
685	5.699538005
686	5.691679629
687	5.681295826
688	5.688506398
689	5.685644668
690	5.68291164
691	5.675125883
692	5.672659542
693	5.665036622
694	5.657563071
695	5.647483412
696	5.645558589
697	5.638272394
698	5.631132877
699	5.621285457
700	5.614442916
701	5.604779952
702	5.595273265
703	5.58432346
704	5.61095171
705	5.617988004
706	5.625104403
707	5.622430222
708	5.629727205
709	5.627155181
710	5.624705313
711	5.617304529
712	5.624988858
713	5.62264953
714	5.620430313
715	5.613183353
716	5.611213414
717	5.604117714
718	5.597162139
719	5.587616956
720	5.59609822
721	5.594255414
722	5.592528601
723	5.585624722
724	5.584139242
725	5.577381205
726	5.570759673
727	5.561475802
728	5.560481968
729	5.554027152
730	5.547706499
731	5.538629837
732	5.532581269
733	5.523672433
734	5.514907355
735	5.504681062
736	5.514726039
737	5.513880278
738	5.513142596
739	5.506946064
740	5.506434405
741	5.500373181
742	5.494441432
743	5.485710011
744	5.485660538
745	5.479882447
746	5.474231666
747	5.465692205
748	5.460300109
749	5.451919322
750	5.443675907
751	5.433908038
752	5.434780405
753	5.429575494
754	5.424493625
755	5.416349709
756	5.411518369
757	5.403527464
758	5.395670343
759	5.386203986
760	5.381875554
761	5.374195003
762	5.366646003
763	5.357392018
764	5.350107598
765	5.341016702
766	5.332062269
767	5.322172557
768	5.379538791
769	5.40263784
770	5.425739849
771	5.431744033
772	5.454886691
773	5.46089546
774	5.466976747
775	5.464491569
776	5.487765612
777	5.493834668
778	5.499975299
779	5.497514239
780	5.503814261
781	5.501442729
782	5.499176316
783	5.492557582
784	5.516161019
785	5.52242173
786	5.528751939
787	5.526412085
788	5.532897533
789	5.530644667
790	5.528494809
791	5.52195978
792	5.528776725
793	5.52672057
794	5.524765866
795	5.518359002
796	5.516614486
797	5.510333926
798	5.504170844
799	5.495715538
800	5.520043866
801	5.526771578
802	5.533564528
803	5.531559225
804	5.538498889
805	5.536575112
806	5.534749988
807	5.528477965
808	5.535732278
809	5.533994384
810	5.532353686
811	5.526202089
812	5.524763104
813	5.518732386
814	5.512814871
815	5.504578148
816	5.5124814
817	5.511141412
818	5.509895679
819	5.504014217
820	5.502964524
821	5.497200108
822	5.491546321
823	5.483512352
824	5.482862415
825	5.477341636
826	5.471929808
827	5.464060152
828	5.45886934
829	5.451134622
830	5.443516583
831	5.434599797
832	5.460353184
833	5.468054804
834	5.475813663
835	5.474549775
836	5.48243926
837	5.481246359
838	5.480143801
839	5.474486176
840	5.482658402
841	5.481630382
842	5.480691432
843	5.475138834
844	5.474385369
845	5.468943022
846	5.463605648
847	5.455901879
848	5.464661101
849	5.463990116
850	5.463405617
851	5.458093112
852	5.457689107
853	5.452483509
854	5.44738061
855	5.439855443
856	5.439820489
857	5.434838441
858	5.429957597
859	5.422582112
860	5.417906848
861	5.410656246
862	5.403514536
863	5.395059759
864	5.404984774
865	5.405041967
866	5.405180616
867	5.400373555
868	5.400682961
869	5.395976209
870	5.391367688
871	5.384230472
872	5.384890146
873	5.380394339
874	5.375995364
875	5.368998396
876	5.364796444
877	5.357918611
878	5.35114559
879	5.343009953
880	5.344371742
881	5.340305679
882	5.336333675
883	5.329628171
884	5.325847888
885	5.319257878
886	5.312770355
887	5.304853763
888	5.301459166
889	5.295104045
890	5.288849947
891	5.281091754
892	5.275041014
893	5.26740669
894	5.259877309
895	5.251529933
896	5.279702315
897	5.289135397
898	5.29861253
899	5.298724525
900	5.308305538
901	5.308470954
902	5.308712563
903	5.304234469
904	5.31404479
905	5.31433972
906	5.314709861
907	5.310310695
908	5.310838536
909	5.306531332
910	5.302314853
911	5.295661116
912	5.305954021
913	5.306536526
914	5.307192229
915	5.302981644
916	5.303791152
917	5.299669967
918	5.295637722
919	5.289120816
920	5.290246452
921	5.286313957
922	5.282469202
923	5.276076388
924	5.272410327
925	5.266124767
926	5.259934465
927	5.252411301
928	5.263673487
929	5.264853081
930	5.26610192
931	5.262299301
932	5.263694271
933	5.259975934
934	5.25634299
935	5.250134821
936	5.251831081
937	5.248291626
938	5.244836438
939	5.23874513
940	5.235461821
941	5.229473266
942	5.223576706
943	5.216305056
944	5.218608082
945	5.215435731
946	5.212345402
947	5.2064997
948	5.20357696
949	5.197831093
950	5.192175337
951	5.185085961
952	5.182501126
953	5.17695903
954	5.171505847
955	5.164552294
956	5.159278304
957	5.152432947
958	5.145680304
959	5.138118013
960	5.151210513
961	5.153542168
962	5.155935768
963	5.152940369
964	5.155465889
965	5.152545243
966	5.149703352
967	5.144121104
968	5.146920346
969	5.144160244
970	5.1414779
971	5.135998894
972	5.13347564
973	5.128090881
974	5.122791957
975	5.116040953
976	5.119394141
977	5.116966256
978	5.114614132
979	5.109355014
980	5.107158162
981	5.101990717
982	5.096907424
983	5.090317892
984	5.088434867
985	5.083455299
986	5.078558805
987	5.072093392
988	5.067364545
989	5.060999722
990	5.054721942
991	5.047603253
992	5.052042822
993	5.050275806
994	5.048580689
995	5.043766809
996	5.04221956
997	5.037492332
998	5.032845978
999	5.026589406
1000	5.025341788
1001	5.020792948
1002	5.016323964
1003	5.010184423
1004	5.005876825
1005	4.999833674
1006	4.993874644
1007	4.98702549
1008	4.98637458
1009	4.982184657
1010	4.978072582
1011	4.972171595
1012	4.96821708
1013	4.962409873
1014	4.956685137
1015	4.950012078
1016	4.946373238
1017	4.940755354
1018	4.935218905
1019	4.928671242
1020	4.923298274
1021	4.9168487
1022	4.910482703
1023	4.903555384
1024	4.999983065

